Hankel determinant and orthogonal polynomials for a Gaussian weight with a discontinuity at the edge

We compute asymptotics for Hankel determinants and orthogonal polynomials with respect to a discontinuous Gaussian weight, in a critical regime where the discontinuity is close to the edge of the associated equilibrium measure support. Their behavior is described in terms of the Ablowitz-Segur family of solutions to the Painlev\'e II equation. Our results complement the ones in [Xu,Zhao,2011]. As consequences of our results, we conjecture asymptotics for an Airy kernel Fredholm determinant and total integral identities for Painlev\'e II transcendents, and we also prove a new result on the poles of the Ablowitz-Segur solutions to the Painlev\'e II equation. We also highlight applications of our results in random matrix theory.

==> figures/Airy-problem.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Airy-problem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{318.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88112437)%
    \put(0,0){\includegraphics[width=\unitlength]{Airy-problem.pdf}}%
  \end{picture}%
\endgroup%


==> figures/Opening-of-lenses-for-S.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Opening-of-lenses-for-S.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.88000488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2833933)%
    \put(0,0){\includegraphics[width=\unitlength]{Opening-of-lenses-for-S.pdf}}%
    \put(0.81637765,0.2295504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^1$}}}%
    \put(0.0992385,0.17997645){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^{-1}$}}}%
    \put(0.11552826,0.1009307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-1$}}}%
    \put(0.80932628,0.10048238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.68806881,0.10048238){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
  \end{picture}%
\endgroup%


==> figures/Problem-for-Psi-clean.pdf_tex <==
%% Creator: Inkscape inkscape 0.91pre3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Problem-for-Psi-clean.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{162.833022bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66397973)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Problem-for-Psi-clean.pdf}}%
    \put(0.6746174,0.36479212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_1$}}}%
    \put(0.34502183,0.49505911){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_2$}}}%
    \put(0.34568626,0.15114852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_4$}}}%
    \put(0.24567143,0.36082879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_3$}}}%
    \put(0.62447617,0.18475948){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_4$}}}%
    \put(0.62447617,0.46149658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_1$}}}%
    \put(0.44644896,0.2561221){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
    \put(0.02173964,0.20114462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_3$}}}%
    \put(0.02173848,0.44556679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_2$}}}%
  \end{picture}%
\endgroup%


==> figures/Problem-for-Psi.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Problem-for-Psi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34041747)%
    \put(0,0){\includegraphics[width=\unitlength]{Problem-for-Psi.pdf}}%
    \put(0.7803903,0.18581876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_1$}}}%
    \put(0.54368962,0.28827178){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_3$}}}%
    \put(0.54884388,0.03575955){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_7$}}}%
    \put(0.30899571,0.18383833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_2$}}}%
    \put(0.18117651,0.25227167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_4$}}}%
    \put(0.18151545,0.07683307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_6$}}}%
    \put(0.13049503,0.18379696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_5$}}}%
    \put(0.30076763,0.31422136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_2$}}}%
    \put(0.30550898,0.01879101){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_5$}}}%
    \put(0.462475,0.22512541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_1$}}}%
    \put(0.46247508,0.09790695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_6$}}}%
    \put(0.23291738,0.13038309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda$}}}%
    \put(0.01626105,0.10233751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_4$}}}%
    \put(0.01752688,0.22702423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_3$}}}%
    \put(0.73590791,0.13038416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
  \end{picture}%
\endgroup%


==> figures/opening-of-lenses-for-C-1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91pre3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'opening-of-lenses-for-C-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.67438965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5680313)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{opening-of-lenses-for-C-1.pdf}}%
    \put(0.51001466,0.11502192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0.51037498,0.44219542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_u$}}}%
    \put(0.51606299,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B5}$}}}%
    \put(0.82734882,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B1}$}}}%
    \put(0.11435755,0.2600265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B3}$}}}%
    \put(0.19156838,0.45357114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B2}$}}}%
    \put(0.19156846,0.10990426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B4}$}}}%
    \put(0.80685021,0.33047263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & \alpha^2e^{-2sg} \\ 0 & 1 \end{pmatrix}$}}}%
    \put(0.52321184,0.04501921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.52288772,0.5148933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.23849303,0.05480577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.24012555,0.50857339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.08212848,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & 1 \\ -1 & 0 \end{pmatrix}$}}}%
    \put(0.44229721,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & \alpha^2 \\ -\alpha^{-2} & 0 \end{pmatrix}$}}}%
    \put(0.33079177,0.24215996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.69808384,0.24215958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.38561455,0.33252756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_u$}}}%
    \put(0.38668368,0.23669747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_d$}}}%
  \end{picture}%
\endgroup%


==> figures/opening-of-lenses-for-C-II.pdf_tex <==
%% Creator: Inkscape inkscape 0.91pre3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'opening-of-lenses-for-C-II.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.67438965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5680313)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{opening-of-lenses-for-C-II.pdf}}%
    \put(0.51001466,0.11502192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0.51037498,0.44219542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_u$}}}%
    \put(0.51606299,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{C5}$}}}%
    \put(0.82734882,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{C1}$}}}%
    \put(0.11435755,0.2600265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{C3}$}}}%
    \put(0.19156838,0.45357114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{C2}$}}}%
    \put(0.19156846,0.10990426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{C4}$}}}%
    \put(0.80685021,0.33047263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & \alpha^2e^{-2sg} \\ 0 & 1 \end{pmatrix}$}}}%
    \put(0.52321184,0.04501921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.52288772,0.5148933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.23849303,0.05480577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.24012555,0.50857339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.08212848,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & 1 \\ -1 & 0 \end{pmatrix}$}}}%
    \put(0.46231758,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & \alpha^2 \\ -\alpha^{-2} & 0 \end{pmatrix}$}}}%
    \put(0.33079177,0.24215996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.69808384,0.24215958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.39562474,0.34253775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_u$}}}%
    \put(0.39669386,0.22668729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_d$}}}%
  \end{picture}%
\endgroup%


==> figures/opening-of-lenses-for-C.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'opening-of-lenses-for-C.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.67438965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5680313)%
    \put(0,0){\includegraphics[width=\unitlength]{opening-of-lenses-for-C.pdf}}%
    \put(0.51001466,0.11502192){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_d$}}}%
    \put(0.51037498,0.44219542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_u$}}}%
    \put(0.51606299,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B5}$}}}%
    \put(0.82734882,0.26018275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B1}$}}}%
    \put(0.11435755,0.2600265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B3}$}}}%
    \put(0.19156838,0.45357114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B2}$}}}%
    \put(0.19156846,0.10990426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B4}$}}}%
    \put(0.80685021,0.33047263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & \alpha^2e^{-2sg} \\ 0 & 1 \end{pmatrix}$}}}%
    \put(0.52321184,0.04501921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.52288772,0.5148933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ \alpha^{-2}e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.23849303,0.05480577){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.24012555,0.50857339){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{2sg} & 1 \end{pmatrix}$}}}%
    \put(0.08212848,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & 1 \\ -1 & 0 \end{pmatrix}$}}}%
    \put(0.46231758,0.33161667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & \alpha^2 \\ -\alpha^{-2} & 0 \end{pmatrix}$}}}%
    \put(0.33079177,0.24215996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.69808384,0.24215958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.39562474,0.34253775){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_u$}}}%
    \put(0.39669386,0.22668729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Omega_d$}}}%
  \end{picture}%
\endgroup%


==> figures/problem-for-D.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'problem-for-D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49733182)%
    \put(0,0){\includegraphics[width=\unitlength]{problem-for-D.pdf}}%
    \put(0.82257573,0.21392956){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{D1}$}}}%
    \put(0.38743208,0.43859829){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{u}$}}}%
    \put(0.00471205,0.38939202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{D2}$}}}%
    \put(0.00445414,0.09537527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{D3}$}}}%
    \put(0.38749564,0.04565166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{d}$}}}%
    \put(0.59494503,0.23443347){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^1$}}}%
    \put(0.15226056,0.23496068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^0$}}}%
  \end{picture}%
\endgroup%


==> figures/problem-for-Phi-_CHG_.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'problem-for-Phi-(CHG).pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68745227)%
    \put(0,0){\includegraphics[width=\unitlength]{problem-for-Phi-(CHG).pdf}}%
    \put(0.72856899,0.31046942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG1}$}}}%
    \put(0.21073548,0.30954954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG4}$}}}%
    \put(0.53271558,0.57896308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG2}$}}}%
    \put(0.37198508,0.57896323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG3}$}}}%
    \put(0.35470701,0.06519743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG5}$}}}%
    \put(0.55672221,0.06519758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{CHG6}$}}}%
    \put(0.67219331,0.4008439){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & e^{-i\pi\beta} \\ -e^{i\pi\beta} & 0 \end{pmatrix}$}}}%
    \put(0.67820244,0.09957032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{i\pi\beta} & 1 \end{pmatrix}$}}}%
    \put(0.6770007,0.58059519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{i\pi\beta} & 1 \end{pmatrix}$}}}%
    \put(0.15826991,0.09821454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{-i\pi\beta} & 1 \end{pmatrix}$}}}%
    \put(0.15922383,0.58149037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 1 & 0 \\ e^{-i\pi\beta} & 1 \end{pmatrix}$}}}%
    \put(0.06842008,0.39578036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\begin{pmatrix} 0 & e^{i\pi\beta} \\ -e^{-i\pi\beta} & 0 \end{pmatrix}$}}}%
    \put(0.49309558,0.37305654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
  \end{picture}%
\endgroup%


==> figures/problem-for-second-B.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'problem-for-second-B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{319.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47445491)%
    \put(0,0){\includegraphics[width=\unitlength]{problem-for-second-B.pdf}}%
    \put(0.41378106,0.20812464){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.68609025,0.20812357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.7885786,0.25778821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B1}$}}}%
    \put(0.51330431,0.25778821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B5}$}}}%
    \put(0.25331183,0.25778729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B3}$}}}%
    \put(0.33671752,0.38988343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B2}$}}}%
    \put(0.33671821,0.07658424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{B4}$}}}%
  \end{picture}%
\endgroup%

